Measurements of $W$ and $Z$ boson production in $pp$ collisions at $\sqrt{s}=5.02$ TeV with the ATLAS detector

Measurements of fiducial integrated and differential cross sections for inclusive $W^+$, $W^-$ and $Z$ boson production are reported. They are based on $25.0 \pm 0.5$ pb$^{-1}$ of $pp$ collision data at $\sqrt{s} = 5.02$ TeV collected with the ATLAS detector at the CERN Large Hadron Collider. Electron and muon decay channels are analysed, and the combined $W^+$, $W^-$ and $Z$ integrated cross sections are found to be $\sigma_{W^+}$ = 2266 $\pm$ 9 (stat) $\pm$ 29 (syst) $\pm$ 43 (lumi) pb, $\sigma_{W^-}$ = 1401 $\pm$ 7 (stat) $\pm$ 18 (syst) $\pm$ 27 (lumi) pb, and $\sigma_Z$ = 374.5 $\pm$ 3.4 (stat) $\pm$ 3.6 (syst) $\pm$ 7.0 (lumi) pb, in good agreement with next-to-next-to-leading-order QCD cross-section calculations. These measurements serve as references for Pb+Pb interactions at the LHC at this nucleon--nucleon centre-of-mass energy.

==> Metadata.txt <==
Title:
Measurements of $W$ and $Z$ boson production in $pp$ collisions at $\sqrt{s}=5.02$ TeV with the ATLAS detector

Abstract:
Measurements of fiducial integrated and differential cross sections for inclusive $W^+$, $W^-$ and $Z$ boson production are reported.
They are based on $25.0 \pm 0.5$ pb$^{-1}$ of $pp$ collision data at $\sqrt{s} = 5.02$ TeV collected
with the ATLAS detector at the CERN Large Hadron Collider.
Electron and muon decay channels are analysed, and the combined $W^+$, $W^-$ and $Z$ integrated cross sections are found to be
$\sigma_{W^+}$ = 2266 $\pm$ 9 (stat) $\pm$ 29 (syst) $\pm$ 43 (lumi) pb,
$\sigma_{W^-}$ = 1401 $\pm$ 7 (stat) $\pm$ 18 (syst) $\pm$ 27 (lumi) pb,
and $\sigma_Z$ = 374.5 $\pm$ 3.4 (stat) $\pm$ 3.6 (syst) $\pm$ 7.0 (lumi) pb,
in good agreement with next-to-next-to-leading-order QCD cross-section calculations.
These measurements serve as references for Pb+Pb interactions at the LHC at $\sqrt{s_{\mathrm{NN}}}=5.02$ TeV.

Title:
Measurements of W and Z boson production in pp collisions at &radic;s = 5.02 TeV with the ATLAS detector

Abstract:
Measurements of fiducial integrated and differential cross sections for inclusive W<sup>+</sup>, W<sup>-</sup> and Z boson production are reported.
They are based on 25.0 &plusmn; 0.5 pb<sup>-1</sup> of pp collision data at &radic;s = 5.02 TeV collected
with the ATLAS detector at the CERN Large Hadron Collider.
Electron and muon decay channels are analysed, and the combined W<sup>+</sup>, W<sup>-</sup> and Z integrated cross sections are found to be
&sigma;<sub>W<sup>+</sup></sub> = 2266 &plusmn; 9 (stat) &plusmn; 29 (syst) &plusmn; 43 (lumi) pb,
&sigma;<sub>W<sup>-</sup></sub> = 1401 &plusmn; 7 (stat) &plusmn; 18 (syst) &plusmn; 27 (lumi) pb,
and &sigma;<sub>Z</sub> = 374.5 &plusmn; 3.4 (stat) &plusmn; 3.6 (syst) &plusmn; 7.0 (lumi) pb,
in good agreement with next-to-next-to-leading-order QCD cross-section calculations.
These measurements serve as references for Pb+Pb interactions at the LHC at &radic;s<sub>NN</sub> = 5.02 TeV.

CERN preprint number:
CERN-EP-2018-259

Comments:
44 pages in total, author list starting page 28, 13 figures, 10 tables, submitted to EPJC. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2018-02

